Predictable Modelling and Analysis of Software-defined Vehicle Implementations

Software-Defined Vehicles (SDVs) rely on middleware-based communication and hardware abstraction mechanisms that introduce temporal uncertainty affecting end-to-end timing guarantees. Previous work proposed probabilistic architectural models for early timing analysis, but the representativeness of these abstractions with respect to SDV implementations remained unclear. This paper presents an experimental framework combining probabilistic design-time timing analysis with a monitored Kuksa-based implementation. The same reaction-time analysis is applied both to simulation and implementation traces, enabling direct comparison between predicted and observed timing behaviour. We additionally introduce a comparison methodology separating conservative coverage from predictive fidelity of timing distributions. The results show that the proposed abstractions remain representative under different middleware load conditions while preserving conservative timing guarantees, supporting incremental timing verification approaches for SDV platforms.

==> impl.csv <==
bin,total,SpeedAverage_CalculateAverageSpeed_FINISH->SpeedRegulator_RegulateSpeed_START,SpeedAverage_CalculateAverageSpeed_START->SpeedAverage_CalculateAverageSpeed_FINISH,SpeedReader_ReadVehicleSpeed_FINISH->SpeedAverage_CalculateAverageSpeed_START,SpeedReader_ReadVehicleSpeed_START->SpeedReader_ReadVehicleSpeed_FINISH,SpeedRegulator_RegulateSpeed_FINISH->VehicleMotionManagementBrakeWriter_WriteBrakeCommand_START,SpeedRegulator_RegulateSpeed_START->SpeedRegulator_RegulateSpeed_FINISH,VehicleMotionManagementBrakeWriter_WriteBrakeCommand_FINISH->VehicleMotionManagementBrake_START,VehicleMotionManagementBrakeWriter_WriteBrakeCommand_START->VehicleMotionManagementBrakeWriter_WriteBrakeCommand_FINISH,VehicleMotionManagementBrake_START->VehicleMotionManagementBrake_FINISH,VehicleSpeed_FINISH->SpeedReader_ReadVehicleSpeed_START,VehicleSpeed_START->VehicleSpeed_FINISH
0.032400,0.002610,0.000011,0.000241,0.000002,0.000080,0.000000,0.002010,0.000015,0.000080,0.000080,0.000009,0.000080
0.032500,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.032600,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.032700,0.002088,0.000008,0.000191,0.000020,0.000064,0.000000,0.001593,0.000009,0.000064,0.000064,0.000011,0.000064
0.032800,0.003653,0.000013,0.000334,0.000045,0.000111,0.000000,0.002780,0.000017,0.000111,0.000111,0.000019,0.000111
0.032900,0.002610,0.000009,0.000238,0.000042,0.000079,0.000000,0.001981,0.000011,0.000079,0.000079,0.000011,0.000079
0.033000,0.000522,0.000002,0.000047,0.000009,0.000016,0.000000,0.000395,0.000004,0.000016,0.000016,0.000001,0.000016
0.033100,0.000522,0.000002,0.000047,0.000009,0.000016,0.000000,0.000394,0.000005,0.000016,0.000016,0.000002,0.000016
0.033200,0.003132,0.000009,0.000283,0.000083,0.000094,0.000000,0.002356,0.000013,0.000094,0.000094,0.000011,0.000094
0.033300,0.001566,0.000005,0.000141,0.000041,0.000047,0.000000,0.001173,0.000008,0.000047,0.000047,0.000009,0.000047
0.033400,0.001566,0.000006,0.000140,0.000042,0.000047,0.000000,0.001170,0.000010,0.000047,0.000047,0.000010,0.000047
0.033500,0.001044,0.000019,0.000093,0.000018,0.000031,0.000000,0.000778,0.000007,0.000031,0.000031,0.000005,0.000031
0.033600,0.002088,0.000068,0.000186,0.000013,0.000062,0.000000,0.001551,0.000014,0.000062,0.000062,0.000007,0.000062
0.033700,0.000522,0.000017,0.000046,0.000003,0.000015,0.000000,0.000387,0.000005,0.000015,0.000015,0.000002,0.000015
0.033800,0.003132,0.000117,0.000278,0.000023,0.000093,0.000000,0.002312,0.000014,0.000093,0.000093,0.000017,0.000093
0.033900,0.001566,0.000007,0.000138,0.000074,0.000046,0.000000,0.001152,0.000005,0.000046,0.000046,0.000006,0.000046
0.034000,0.007307,0.000195,0.000644,0.000189,0.000215,0.000000,0.005363,0.000032,0.000215,0.000215,0.000026,0.000215
0.034100,0.001044,0.000034,0.000092,0.000024,0.000031,0.000000,0.000764,0.000005,0.000031,0.000031,0.000004,0.000031
0.034200,0.002088,0.000066,0.000183,0.000055,0.000061,0.000000,0.001525,0.000007,0.000061,0.000061,0.000007,0.000061
0.034300,0.003132,0.000082,0.000273,0.000103,0.000091,0.000000,0.002278,0.000018,0.000091,0.000091,0.000013,0.000091
0.034400,0.008351,0.000143,0.000727,0.000376,0.000242,0.000000,0.006060,0.000040,0.000242,0.000242,0.000034,0.000242
0.034500,0.003653,0.000132,0.000317,0.000103,0.000106,0.000000,0.002644,0.000021,0.000106,0.000106,0.000013,0.000106
0.034600,0.005741,0.000110,0.000497,0.000275,0.000166,0.000000,0.004143,0.000032,0.000166,0.000166,0.000021,0.000166
0.034700,0.003653,0.000191,0.000315,0.000058,0.000105,0.000000,0.002628,0.000026,0.000105,0.000105,0.000014,0.000105
0.034800,0.002088,0.000114,0.000180,0.000026,0.000060,0.000000,0.001498,0.000022,0.000060,0.000060,0.000007,0.000060
0.034900,0.001044,0.000037,0.000090,0.000041,0.000030,0.000000,0.000746,0.000006,0.000030,0.000030,0.000004,0.000030
0.035000,0.006263,0.000292,0.000536,0.000198,0.000179,0.000000,0.004468,0.000032,0.000179,0.000179,0.000023,0.000179
0.035100,0.000522,0.000021,0.000045,0.000017,0.000015,0.000000,0.000371,0.000007,0.000015,0.000015,0.000002,0.000015
0.035200,0.001044,0.000041,0.000089,0.000036,0.000030,0.000000,0.000740,0.000016,0.000030,0.000030,0.000003,0.000030
0.035300,0.002610,0.000009,0.000221,0.000213,0.000074,0.000000,0.001845,0.000017,0.000074,0.000074,0.000010,0.000074
0.035400,0.001044,0.000033,0.000088,0.000056,0.000029,0.000000,0.000736,0.000007,0.000029,0.000029,0.000006,0.000029
0.035500,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.035600,0.006263,0.000167,0.000527,0.000405,0.000176,0.000000,0.004394,0.000040,0.000176,0.000176,0.000026,0.000176
0.035700,0.004175,0.000167,0.000351,0.000227,0.000117,0.000000,0.002921,0.000025,0.000117,0.000117,0.000018,0.000117
0.035800,0.003132,0.000058,0.000262,0.000240,0.000087,0.000000,0.002183,0.000024,0.000087,0.000087,0.000015,0.000087
0.035900,0.001566,0.000019,0.000131,0.000141,0.000044,0.000000,0.001088,0.000006,0.000044,0.000044,0.000007,0.000044
0.036000,0.016180,0.000599,0.001347,0.001067,0.000449,0.000000,0.011223,0.000086,0.000449,0.000449,0.000062,0.000449
0.036100,0.001566,0.000063,0.000130,0.000090,0.000043,0.000000,0.001083,0.000018,0.000043,0.000043,0.000009,0.000043
0.036200,0.004697,0.000258,0.000389,0.000256,0.000130,0.000000,0.003240,0.000021,0.000130,0.000130,0.000015,0.000130
0.036300,0.011482,0.000815,0.000948,0.000471,0.000316,0.000000,0.007896,0.000050,0.000316,0.000316,0.000039,0.000316
0.036400,0.012004,0.000883,0.000988,0.000481,0.000329,0.000000,0.008232,0.000060,0.000329,0.000329,0.000042,0.000329
0.036500,0.002088,0.000207,0.000171,0.000029,0.000059,0.000000,0.001428,0.000013,0.000057,0.000057,0.000009,0.000057
0.036600,0.001044,0.000103,0.000086,0.000015,0.000029,0.000000,0.000712,0.000009,0.000029,0.000029,0.000004,0.000029
0.036700,0.000522,0.000031,0.000043,0.000023,0.000014,0.000000,0.000355,0.000012,0.000014,0.000014,0.000002,0.000014
0.036800,0.002610,0.000050,0.000212,0.000271,0.000071,0.000000,0.001770,0.000015,0.000071,0.000071,0.000009,0.000071
0.036900,0.006785,0.000447,0.000551,0.000419,0.000184,0.000000,0.004590,0.000027,0.000184,0.000184,0.000018,0.000184
0.037000,0.010960,0.000543,0.000888,0.000862,0.000296,0.000000,0.007397,0.000049,0.000296,0.000296,0.000037,0.000296
0.037100,0.010438,0.000975,0.000843,0.000389,0.000281,0.000000,0.007022,0.000048,0.000281,0.000281,0.000038,0.000281
0.037200,0.003653,0.000222,0.000294,0.000253,0.000098,0.000000,0.002452,0.000021,0.000098,0.000098,0.000019,0.000098
0.037300,0.002610,0.000191,0.000210,0.000157,0.000070,0.000000,0.001747,0.000014,0.000070,0.000070,0.000011,0.000070
0.037400,0.007307,0.000295,0.000585,0.000702,0.000195,0.000000,0.004878,0.000041,0.000195,0.000195,0.000025,0.000195
0.037500,0.007829,0.000510,0.000626,0.000586,0.000209,0.000000,0.005212,0.000033,0.000209,0.000209,0.000027,0.000209
0.037600,0.000522,0.000030,0.000042,0.000044,0.000014,0.000000,0.000347,0.000002,0.000014,0.000014,0.000002,0.000014
0.037700,0.004697,0.000389,0.000373,0.000292,0.000124,0.000000,0.003111,0.000019,0.000124,0.000124,0.000015,0.000124
0.037800,0.006263,0.000627,0.000496,0.000270,0.000165,0.000000,0.004136,0.000039,0.000165,0.000165,0.000032,0.000165
0.037900,0.006785,0.000721,0.000537,0.000279,0.000179,0.000000,0.004472,0.000037,0.000179,0.000179,0.000025,0.000179
0.038000,0.009395,0.000873,0.000740,0.000548,0.000247,0.000000,0.006170,0.000042,0.000247,0.000247,0.000034,0.000247
0.038100,0.013048,0.000798,0.001027,0.001208,0.000342,0.000000,0.008555,0.000051,0.000342,0.000342,0.000041,0.000342
0.038200,0.014092,0.001064,0.001105,0.001115,0.000368,0.000000,0.009211,0.000073,0.000368,0.000368,0.000048,0.000368
0.038300,0.004175,0.000299,0.000327,0.000354,0.000109,0.000000,0.002721,0.000024,0.000109,0.000109,0.000016,0.000109
0.038400,0.003653,0.000274,0.000285,0.000300,0.000095,0.000000,0.002377,0.000019,0.000095,0.000095,0.000017,0.000095
0.038500,0.006263,0.000656,0.000487,0.000360,0.000162,0.000000,0.004060,0.000029,0.000162,0.000162,0.000021,0.000162
0.038600,0.007307,0.000885,0.000567,0.000302,0.000189,0.000000,0.004727,0.000043,0.000189,0.000189,0.000025,0.000189
0.038700,0.006263,0.000495,0.000485,0.000539,0.000162,0.000000,0.004042,0.000026,0.000162,0.000162,0.000029,0.000162
0.038800,0.007307,0.000915,0.000564,0.000287,0.000188,0.000000,0.004701,0.000058,0.000188,0.000188,0.000029,0.000188
0.038900,0.003132,0.000322,0.000241,0.000215,0.000080,0.000000,0.002009,0.000012,0.000080,0.000080,0.000010,0.000080
0.039000,0.015658,0.001923,0.001203,0.000773,0.000401,0.000000,0.010028,0.000073,0.000401,0.000401,0.000053,0.000401
0.039100,0.008873,0.000898,0.000680,0.000635,0.000227,0.000000,0.005667,0.000055,0.000227,0.000227,0.000031,0.000227
0.039200,0.008873,0.001102,0.000678,0.000465,0.000226,0.000000,0.005652,0.000038,0.000226,0.000226,0.000032,0.000226
0.039300,0.008873,0.001052,0.000676,0.000543,0.000225,0.000000,0.005636,0.000038,0.000225,0.000225,0.000025,0.000225
0.039400,0.012526,0.001606,0.000953,0.000655,0.000318,0.000000,0.007937,0.000051,0.000317,0.000318,0.000055,0.000318
0.039500,0.006263,0.000745,0.000475,0.000381,0.000158,0.000000,0.003958,0.000034,0.000158,0.000158,0.000036,0.000158
0.039600,0.005219,0.000739,0.000395,0.000220,0.000132,0.000000,0.003290,0.000032,0.000132,0.000132,0.000017,0.000132
0.039700,0.006785,0.000991,0.000512,0.000277,0.000171,0.000000,0.004267,0.000033,0.000171,0.000171,0.000022,0.000171
0.039800,0.003653,0.000567,0.000275,0.000126,0.000092,0.000000,0.002292,0.000015,0.000092,0.000092,0.000011,0.000092
0.039900,0.006263,0.000698,0.000470,0.000505,0.000157,0.000000,0.003917,0.000025,0.000157,0.000157,0.000021,0.000157
0.040000,0.008351,0.001139,0.000626,0.000468,0.000209,0.000000,0.005215,0.000034,0.000209,0.000209,0.000033,0.000209
0.040100,0.002610,0.000203,0.000195,0.000306,0.000065,0.000000,0.001624,0.000015,0.000065,0.000065,0.000007,0.000065
0.040200,0.005219,0.000498,0.000389,0.000516,0.000130,0.000000,0.003243,0.000035,0.000130,0.000130,0.000019,0.000130
0.040300,0.007829,0.000737,0.000582,0.000814,0.000194,0.000000,0.004850,0.000045,0.000194,0.000194,0.000024,0.000194
0.040400,0.004175,0.000539,0.000310,0.000295,0.000103,0.000000,0.002579,0.000015,0.000103,0.000103,0.000025,0.000103
0.040500,0.004697,0.000529,0.000348,0.000411,0.000116,0.000000,0.002897,0.000023,0.000116,0.000116,0.000026,0.000116
0.040600,0.005219,0.000760,0.000385,0.000290,0.000128,0.000000,0.003211,0.000030,0.000128,0.000128,0.000029,0.000128
0.040700,0.004697,0.000674,0.000346,0.000286,0.000115,0.000000,0.002880,0.000021,0.000115,0.000115,0.000029,0.000115
0.040800,0.004175,0.000490,0.000307,0.000378,0.000102,0.000000,0.002556,0.000022,0.000102,0.000102,0.000014,0.000102
0.040900,0.004697,0.000705,0.000344,0.000275,0.000115,0.000000,0.002866,0.000031,0.000115,0.000115,0.000018,0.000115
0.041000,0.014092,0.002141,0.001030,0.000868,0.000343,0.000000,0.008583,0.000055,0.000343,0.000343,0.000041,0.000343
0.041100,0.004697,0.000684,0.000342,0.000324,0.000114,0.000000,0.002853,0.000023,0.000114,0.000114,0.000014,0.000114
0.041200,0.005219,0.000777,0.000380,0.000353,0.000127,0.000000,0.003163,0.000026,0.000127,0.000127,0.000014,0.000127
0.041300,0.014092,0.002555,0.001022,0.000499,0.000341,0.000000,0.008519,0.000073,0.000341,0.000341,0.000060,0.000341
0.041400,0.010438,0.001938,0.000755,0.000364,0.000252,0.000000,0.006295,0.000043,0.000252,0.000252,0.000036,0.000252
0.041500,0.004697,0.000931,0.000339,0.000108,0.000113,0.000000,0.002828,0.000024,0.000113,0.000113,0.000013,0.000113
0.041600,0.002088,0.000333,0.000150,0.000126,0.000050,0.000000,0.001253,0.000017,0.000050,0.000050,0.000007,0.000050
0.041700,0.000522,0.000079,0.000038,0.000027,0.000013,0.000000,0.000312,0.000015,0.000013,0.000013,0.000001,0.000013
0.041800,0.003132,0.000408,0.000224,0.000304,0.000075,0.000000,0.001870,0.000015,0.000075,0.000075,0.000011,0.000075
0.041900,0.004175,0.000758,0.000299,0.000206,0.000100,0.000000,0.002488,0.000015,0.000100,0.000100,0.000012,0.000100
0.042000,0.011482,0.001873,0.000819,0.000792,0.000273,0.000000,0.006828,0.000045,0.000273,0.000273,0.000032,0.000273
0.042100,0.008351,0.001672,0.000594,0.000282,0.000198,0.000000,0.004951,0.000036,0.000198,0.000198,0.000023,0.000198
0.042200,0.004175,0.000740,0.000297,0.000241,0.000099,0.000000,0.002472,0.000019,0.000099,0.000099,0.000012,0.000099
0.042300,0.007307,0.001247,0.000518,0.000466,0.000173,0.000000,0.004314,0.000039,0.000173,0.000173,0.000033,0.000173
0.042400,0.011482,0.001878,0.000812,0.000859,0.000271,0.000000,0.006763,0.000047,0.000271,0.000271,0.000040,0.000271
0.042500,0.007307,0.001356,0.000515,0.000394,0.000172,0.000000,0.004293,0.000032,0.000172,0.000172,0.000030,0.000172
0.042600,0.001044,0.000175,0.000073,0.000077,0.000024,0.000000,0.000612,0.000004,0.000024,0.000024,0.000004,0.000024
0.042700,0.007307,0.001428,0.000513,0.000352,0.000171,0.000000,0.004273,0.000034,0.000171,0.000171,0.000023,0.000171
0.042800,0.006785,0.001416,0.000475,0.000252,0.000158,0.000000,0.003957,0.000025,0.000158,0.000158,0.000027,0.000158
0.042900,0.003132,0.000677,0.000219,0.000099,0.000073,0.000000,0.001823,0.000013,0.000073,0.000073,0.000009,0.000073
0.043000,0.008873,0.001680,0.000618,0.000535,0.000206,0.000000,0.005151,0.000033,0.000206,0.000206,0.000032,0.000206
0.043100,0.015136,0.002644,0.001053,0.001162,0.000351,0.000000,0.008771,0.000053,0.000351,0.000351,0.000049,0.000351
0.043200,0.013048,0.002336,0.000905,0.000976,0.000302,0.000000,0.007542,0.000047,0.000302,0.000302,0.000035,0.000302
0.043300,0.001566,0.000354,0.000108,0.000043,0.000036,0.000000,0.000903,0.000008,0.000036,0.000036,0.000005,0.000036
0.043400,0.005219,0.001029,0.000360,0.000297,0.000120,0.000000,0.003004,0.000027,0.000120,0.000120,0.000022,0.000120
0.043500,0.005741,0.001178,0.000395,0.000306,0.000132,0.000000,0.003295,0.000022,0.000132,0.000132,0.000017,0.000132
0.043600,0.004697,0.001041,0.000323,0.000171,0.000108,0.000000,0.002692,0.000024,0.000108,0.000108,0.000016,0.000108
0.043700,0.007829,0.001599,0.000537,0.000441,0.000179,0.000000,0.004473,0.000038,0.000179,0.000179,0.000025,0.000179
0.043800,0.007829,0.001667,0.000536,0.000381,0.000179,0.000000,0.004463,0.000038,0.000179,0.000179,0.000030,0.000179
0.043900,0.003132,0.000653,0.000214,0.000179,0.000071,0.000000,0.001781,0.000010,0.000071,0.000071,0.000010,0.000071
0.044000,0.016180,0.003612,0.001102,0.000715,0.000367,0.000000,0.009183,0.000053,0.000367,0.000367,0.000045,0.000367
0.044100,0.008873,0.001847,0.000603,0.000542,0.000201,0.000000,0.005024,0.000028,0.000201,0.000201,0.000024,0.000201
0.044200,0.006785,0.001493,0.000460,0.000337,0.000153,0.000000,0.003834,0.000024,0.000153,0.000153,0.000022,0.000153
0.044300,0.006785,0.001402,0.000459,0.000437,0.000153,0.000000,0.003824,0.000030,0.000153,0.000153,0.000021,0.000153
0.044400,0.017223,0.003899,0.001162,0.000802,0.000387,0.000000,0.009685,0.000066,0.000387,0.000387,0.000058,0.000387
0.044500,0.004175,0.000996,0.000281,0.000144,0.000094,0.000000,0.002343,0.000019,0.000094,0.000094,0.000017,0.000094
0.044600,0.005219,0.001253,0.000351,0.000189,0.000117,0.000000,0.002921,0.000024,0.000117,0.000117,0.000014,0.000117
0.044700,0.007307,0.001734,0.000490,0.000295,0.000163,0.000000,0.004082,0.000029,0.000163,0.000163,0.000022,0.000163
0.044800,0.003132,0.000786,0.000209,0.000086,0.000070,0.000000,0.001746,0.000016,0.000070,0.000070,0.000009,0.000070
0.044900,0.007307,0.001535,0.000488,0.000520,0.000163,0.000000,0.004063,0.000028,0.000163,0.000163,0.000024,0.000163
0.045000,0.009395,0.002218,0.000626,0.000431,0.000209,0.000000,0.005216,0.000035,0.000209,0.000209,0.000033,0.000209
0.045100,0.001566,0.000281,0.000104,0.000161,0.000035,0.000000,0.000867,0.000009,0.000035,0.000035,0.000005,0.000035
0.045200,0.006263,0.001164,0.000415,0.000609,0.000138,0.000000,0.003462,0.000031,0.000138,0.000138,0.000029,0.000138
0.045300,0.006785,0.001325,0.000449,0.000613,0.000150,0.000000,0.003741,0.000040,0.000150,0.000150,0.000019,0.000150
0.045400,0.004175,0.000872,0.000276,0.000327,0.000092,0.000000,0.002297,0.000022,0.000092,0.000092,0.000013,0.000092
0.045500,0.005219,0.001068,0.000344,0.000450,0.000115,0.000000,0.002865,0.000019,0.000115,0.000115,0.000015,0.000115
0.045600,0.003132,0.000740,0.000206,0.000176,0.000069,0.000000,0.001715,0.000011,0.000069,0.000069,0.000009,0.000069
0.045700,0.004697,0.001191,0.000308,0.000169,0.000103,0.000000,0.002567,0.000034,0.000103,0.000103,0.000017,0.000103
0.045800,0.007307,0.001643,0.000478,0.000498,0.000159,0.000000,0.003986,0.000038,0.000159,0.000159,0.000025,0.000159
0.045900,0.005219,0.001198,0.000341,0.000339,0.000114,0.000000,0.002839,0.000033,0.000114,0.000114,0.000015,0.000114
0.046000,0.015658,0.003809,0.001020,0.000838,0.000340,0.000000,0.008502,0.000084,0.000340,0.000340,0.000043,0.000340
0.046100,0.003132,0.000744,0.000203,0.000196,0.000068,0.000000,0.001695,0.000013,0.000068,0.000069,0.000008,0.000068
0.046200,0.005741,0.001368,0.000373,0.000367,0.000124,0.000000,0.003105,0.000018,0.000124,0.000124,0.000014,0.000124
0.046300,0.013570,0.003630,0.000878,0.000477,0.000293,0.000000,0.007320,0.000047,0.000293,0.000293,0.000047,0.000293
0.046400,0.010438,0.002941,0.000674,0.000241,0.000225,0.000000,0.005617,0.000039,0.000225,0.000225,0.000027,0.000225
0.046500,0.003132,0.000817,0.000202,0.000138,0.000067,0.000000,0.001682,0.000014,0.000067,0.000067,0.000009,0.000067
0.046600,0.001566,0.000431,0.000101,0.000046,0.000034,0.000000,0.000839,0.000012,0.000034,0.000034,0.000003,0.000034
0.046700,0.001044,0.000282,0.000067,0.000035,0.000022,0.000000,0.000558,0.000010,0.000022,0.000022,0.000003,0.000022
0.046800,0.002610,0.000562,0.000167,0.000253,0.000056,0.000000,0.001392,0.000007,0.000056,0.000056,0.000005,0.000056
0.046900,0.007307,0.001918,0.000467,0.000371,0.000156,0.000000,0.003890,0.000022,0.000156,0.000156,0.000017,0.000156
0.047000,0.005219,0.001347,0.000333,0.000291,0.000111,0.000000,0.002773,0.000018,0.000111,0.000111,0.000015,0.000111
0.047100,0.009916,0.002817,0.000631,0.000302,0.000210,0.000000,0.005258,0.000037,0.000210,0.000210,0.000031,0.000210
0.047200,0.004697,0.001289,0.000298,0.000191,0.000099,0.000000,0.002486,0.000020,0.000099,0.000099,0.000015,0.000099
0.047300,0.003653,0.000949,0.000231,0.000207,0.000077,0.000000,0.001929,0.000016,0.000077,0.000079,0.000010,0.000077
0.047400,0.009916,0.002465,0.000627,0.000686,0.000209,0.000000,0.005226,0.000044,0.000209,0.000209,0.000033,0.000209
0.047500,0.006785,0.001769,0.000428,0.000405,0.000143,0.000000,0.003568,0.000023,0.000143,0.000143,0.000021,0.000143
0.047600,0.001566,0.000422,0.000099,0.000081,0.000033,0.000000,0.000822,0.000007,0.000033,0.000033,0.000004,0.000033
0.047700,0.004175,0.001041,0.000262,0.000304,0.000091,0.000000,0.002186,0.000019,0.000087,0.000087,0.000010,0.000087
0.047800,0.003653,0.000929,0.000229,0.000248,0.000076,0.000000,0.001908,0.000020,0.000076,0.000076,0.000014,0.000076
0.047900,0.001044,0.000242,0.000065,0.000099,0.000022,0.000000,0.000544,0.000004,0.000022,0.000022,0.000003,0.000022
0.048000,0.007829,0.002131,0.000489,0.000429,0.000163,0.000000,0.004072,0.000030,0.000163,0.000163,0.000027,0.000163
0.048100,0.014614,0.003782,0.000911,0.001037,0.000304,0.000000,0.007590,0.000044,0.000304,0.000304,0.000036,0.000304
0.048200,0.006785,0.001701,0.000422,0.000546,0.000141,0.000000,0.003515,0.000021,0.000141,0.000141,0.000017,0.000141
0.048300,0.003653,0.000896,0.000227,0.000314,0.000076,0.000000,0.001889,0.000015,0.000076,0.000076,0.000011,0.000076
0.048400,0.002088,0.000483,0.000129,0.000208,0.000043,0.000000,0.001078,0.000010,0.000043,0.000043,0.000007,0.000043
0.048500,0.006785,0.001929,0.000419,0.000345,0.000140,0.000000,0.003492,0.000023,0.000140,0.000140,0.000018,0.000140
0.048600,0.003132,0.000846,0.000193,0.000131,0.000064,0.000000,0.001676,0.000016,0.000064,0.000064,0.000011,0.000064
0.048700,0.006263,0.001668,0.000385,0.000439,0.000128,0.000000,0.003212,0.000019,0.000128,0.000128,0.000026,0.000128
0.048800,0.004175,0.001147,0.000256,0.000262,0.000085,0.000000,0.002136,0.000017,0.000085,0.000085,0.000015,0.000085
0.048900,0.001044,0.000291,0.000064,0.000065,0.000021,0.000000,0.000533,0.000003,0.000021,0.000021,0.000002,0.000021
0.049000,0.005741,0.001591,0.000351,0.000374,0.000117,0.000000,0.002928,0.000015,0.000117,0.000117,0.000014,0.000117
0.049100,0.007307,0.002059,0.000446,0.000448,0.000149,0.000000,0.003717,0.000021,0.000149,0.000149,0.000022,0.000149
0.049200,0.002610,0.000705,0.000159,0.000191,0.000053,0.000000,0.001325,0.000011,0.000053,0.000053,0.000006,0.000053
0.049300,0.006785,0.001881,0.000413,0.000462,0.000138,0.000000,0.003438,0.000025,0.000138,0.000138,0.000016,0.000138
0.049400,0.005741,0.001645,0.000348,0.000342,0.000116,0.000000,0.002903,0.000019,0.000116,0.000116,0.000019,0.000116
0.049500,0.000522,0.000150,0.000032,0.000032,0.000011,0.000000,0.000264,0.000002,0.000011,0.000011,0.000001,0.000011
0.049600,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.049700,0.003653,0.001038,0.000220,0.000248,0.000073,0.000000,0.001835,0.000010,0.000073,0.000073,0.000009,0.000073
0.049800,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.049900,0.004175,0.001148,0.000251,0.000333,0.000084,0.000000,0.002089,0.000011,0.000084,0.000084,0.000009,0.000084
0.050000,0.003653,0.000982,0.000219,0.000312,0.000073,0.000000,0.001825,0.000013,0.000073,0.000073,0.000010,0.000073
0.050100,0.002610,0.000683,0.000156,0.000244,0.000052,0.000000,0.001300,0.000012,0.000052,0.000052,0.000007,0.000052
0.050200,0.004697,0.001230,0.000281,0.000439,0.000094,0.000000,0.002338,0.000022,0.000094,0.000094,0.000013,0.000094
0.050300,0.002610,0.000680,0.000155,0.000257,0.000052,0.000000,0.001295,0.000010,0.000052,0.000052,0.000005,0.000052
0.050400,0.003132,0.000845,0.000186,0.000282,0.000062,0.000000,0.001552,0.000011,0.000062,0.000062,0.000007,0.000062
0.050500,0.004697,0.001302,0.000279,0.000389,0.000093,0.000000,0.002324,0.000022,0.000093,0.000093,0.000010,0.000093
0.050600,0.001044,0.000282,0.000062,0.000091,0.000021,0.000000,0.000516,0.000009,0.000021,0.000021,0.000003,0.000021
0.050700,0.001044,0.000291,0.000062,0.000089,0.000021,0.000000,0.000514,0.000003,0.000021,0.000021,0.000003,0.000021
0.050800,0.001044,0.000291,0.000062,0.000090,0.000021,0.000000,0.000513,0.000005,0.000021,0.000021,0.000002,0.000021
0.050900,0.001566,0.000435,0.000092,0.000134,0.000031,0.000000,0.000769,0.000009,0.000031,0.000031,0.000004,0.000031
0.051000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.051100,0.003132,0.000863,0.000184,0.000296,0.000061,0.000000,0.001530,0.000009,0.000061,0.000061,0.000006,0.000061
0.051200,0.000522,0.000144,0.000031,0.000049,0.000010,0.000000,0.000255,0.000002,0.000010,0.000010,0.000001,0.000010
0.051300,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.051400,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.051500,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.051600,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.051700,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.051800,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.051900,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.052000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.052100,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.052200,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.052300,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.052400,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.052500,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.052600,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.052700,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.052800,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.052900,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.053000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.053100,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.053200,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.053300,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.053400,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.053500,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.053600,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.053700,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.053800,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.053900,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.054000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.054100,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.054200,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.054300,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.054400,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.054500,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.054600,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.054700,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.054800,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.054900,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.055000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.055100,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.055200,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.055300,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.055400,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.055500,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.055600,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.055700,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.055800,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.055900,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.056000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.056100,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.056200,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.056300,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.056400,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.056500,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.056600,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.056700,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.056800,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.056900,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.057000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.057100,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.057200,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.057300,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.057400,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.057500,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.057600,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.057700,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.057800,0.000522,0.000129,0.000027,0.000094,0.000009,0.000000,0.000226,0.000007,0.000009,0.000009,0.000002,0.000009


==> sim.csv <==
bin,total,SpeedAverage_CalculateAverageSpeed_FINISH->SpeedRegulator_RegulateSpeed_START,SpeedAverage_CalculateAverageSpeed_START->SpeedAverage_CalculateAverageSpeed_FINISH,SpeedReader_ReadVehicleSpeed_FINISH->SpeedAverage_CalculateAverageSpeed_START,SpeedReader_ReadVehicleSpeed_START->SpeedReader_ReadVehicleSpeed_FINISH,SpeedRegulator_RegulateSpeed_FINISH->VehicleMotionManagementBrakeWriter_WriteBrakeCommand_START,SpeedRegulator_RegulateSpeed_START->SpeedRegulator_RegulateSpeed_FINISH,VehicleMotionManagementBrakeWriter_WriteBrakeCommand_FINISH->VehicleMotionManagementBrake_START,VehicleMotionManagementBrakeWriter_WriteBrakeCommand_START->VehicleMotionManagementBrakeWriter_WriteBrakeCommand_FINISH,VehicleMotionManagementBrake_START->VehicleMotionManagementBrake_FINISH,VehicleSpeed_FINISH->SpeedReader_ReadVehicleSpeed_START,VehicleSpeed_START->VehicleSpeed_FINISH
0.032600,0.000027,0.000000,0.000003,0.000000,0.000001,0.000000,0.000021,0.000000,0.000001,0.000001,0.000000,0.000001
0.032700,0.000110,0.000001,0.000010,0.000000,0.000003,0.000000,0.000084,0.000000,0.000003,0.000004,0.000000,0.000004
0.032800,0.000110,0.000001,0.000010,0.000000,0.000003,0.000000,0.000084,0.000000,0.000003,0.000004,0.000000,0.000004
0.032900,0.000275,0.000001,0.000025,0.000002,0.000009,0.000000,0.000209,0.000000,0.000008,0.000010,0.000000,0.000010
0.033000,0.000880,0.000005,0.000081,0.000009,0.000027,0.000000,0.000668,0.000000,0.000027,0.000032,0.000000,0.000031
0.033100,0.000495,0.000003,0.000045,0.000006,0.000015,0.000000,0.000374,0.000000,0.000015,0.000019,0.000000,0.000017
0.033200,0.000742,0.000007,0.000068,0.000008,0.000023,0.000000,0.000561,0.000000,0.000022,0.000028,0.000000,0.000026
0.033300,0.000742,0.000011,0.000068,0.000007,0.000023,0.000000,0.000558,0.000000,0.000022,0.000028,0.000000,0.000026
0.033400,0.000412,0.000005,0.000037,0.000005,0.000012,0.000000,0.000310,0.000000,0.000012,0.000016,0.000000,0.000014
0.033500,0.000247,0.000005,0.000022,0.000002,0.000008,0.000000,0.000185,0.000000,0.000007,0.000009,0.000000,0.000009
0.033600,0.000357,0.000008,0.000032,0.000004,0.000011,0.000000,0.000267,0.000000,0.000011,0.000013,0.000000,0.000012
0.033700,0.000522,0.000014,0.000047,0.000004,0.000016,0.000000,0.000388,0.000000,0.000015,0.000019,0.000000,0.000019
0.033800,0.001017,0.000027,0.000091,0.000012,0.000031,0.000000,0.000754,0.000000,0.000030,0.000037,0.000000,0.000035
0.033900,0.000797,0.000022,0.000072,0.000011,0.000024,0.000000,0.000589,0.000000,0.000023,0.000029,0.000000,0.000028
0.034000,0.001072,0.000027,0.000096,0.000021,0.000032,0.000000,0.000790,0.000000,0.000032,0.000038,0.000000,0.000037
0.034100,0.001155,0.000025,0.000103,0.000028,0.000034,0.000000,0.000849,0.000000,0.000034,0.000041,0.000000,0.000040
0.034200,0.001237,0.000031,0.000110,0.000028,0.000037,0.000000,0.000908,0.000000,0.000036,0.000044,0.000000,0.000044
0.034300,0.001760,0.000052,0.000156,0.000041,0.000052,0.000000,0.001285,0.000000,0.000051,0.000063,0.000000,0.000060
0.034400,0.001705,0.000044,0.000151,0.000048,0.000050,0.000000,0.001242,0.000000,0.000049,0.000062,0.000000,0.000058
0.034500,0.002337,0.000068,0.000206,0.000065,0.000069,0.000000,0.001698,0.000000,0.000068,0.000084,0.000000,0.000080
0.034600,0.001320,0.000037,0.000116,0.000040,0.000039,0.000000,0.000956,0.000000,0.000038,0.000048,0.000000,0.000045
0.034700,0.001512,0.000044,0.000132,0.000049,0.000044,0.000000,0.001093,0.000000,0.000044,0.000054,0.000000,0.000052
0.034800,0.001320,0.000052,0.000115,0.000035,0.000038,0.000000,0.000950,0.000000,0.000038,0.000047,0.000000,0.000044
0.034900,0.001567,0.000062,0.000137,0.000043,0.000045,0.000000,0.001126,0.000000,0.000045,0.000056,0.000000,0.000053
0.035000,0.001870,0.000081,0.000162,0.000050,0.000054,0.000000,0.001338,0.000000,0.000053,0.000065,0.000000,0.000064
0.035100,0.002035,0.000083,0.000176,0.000064,0.000059,0.000000,0.001453,0.000000,0.000058,0.000072,0.000000,0.000070
0.035200,0.002227,0.000097,0.000192,0.000073,0.000064,0.000000,0.001587,0.000000,0.000063,0.000078,0.000000,0.000074
0.035300,0.002172,0.000104,0.000187,0.000067,0.000062,0.000000,0.001542,0.000000,0.000061,0.000076,0.000000,0.000072
0.035400,0.002172,0.000122,0.000187,0.000056,0.000062,0.000000,0.001537,0.000000,0.000061,0.000075,0.000000,0.000072
0.035500,0.001732,0.000079,0.000148,0.000065,0.000049,0.000000,0.001223,0.000000,0.000049,0.000061,0.000000,0.000058
0.035600,0.002227,0.000109,0.000190,0.000081,0.000064,0.000000,0.001568,0.000000,0.000062,0.000079,0.000000,0.000074
0.035700,0.002007,0.000100,0.000171,0.000076,0.000057,0.000000,0.001410,0.000000,0.000056,0.000071,0.000000,0.000066
0.035800,0.001925,0.000089,0.000163,0.000083,0.000055,0.000000,0.001348,0.000000,0.000054,0.000069,0.000000,0.000064
0.035900,0.001870,0.000090,0.000158,0.000083,0.000053,0.000000,0.001307,0.000000,0.000052,0.000065,0.000000,0.000061
0.036000,0.002007,0.000100,0.000169,0.000093,0.000057,0.000000,0.001397,0.000000,0.000056,0.000069,0.000000,0.000066
0.036100,0.001897,0.000088,0.000160,0.000099,0.000053,0.000000,0.001318,0.000000,0.000053,0.000065,0.000000,0.000062
0.036200,0.002227,0.000109,0.000187,0.000116,0.000062,0.000000,0.001541,0.000000,0.000061,0.000076,0.000000,0.000073
0.036300,0.002282,0.000113,0.000191,0.000125,0.000064,0.000000,0.001576,0.000000,0.000063,0.000077,0.000000,0.000074
0.036400,0.002832,0.000148,0.000237,0.000152,0.000079,0.000000,0.001951,0.000000,0.000078,0.000095,0.000000,0.000092
0.036500,0.002365,0.000131,0.000197,0.000125,0.000066,0.000000,0.001625,0.000000,0.000065,0.000080,0.000000,0.000076
0.036600,0.002502,0.000143,0.000208,0.000131,0.000069,0.000000,0.001715,0.000000,0.000068,0.000086,0.000000,0.000081
0.036700,0.002145,0.000141,0.000178,0.000102,0.000059,0.000000,0.001465,0.000000,0.000058,0.000073,0.000000,0.000068
0.036800,0.002502,0.000173,0.000207,0.000117,0.000069,0.000000,0.001704,0.000000,0.000068,0.000085,0.000000,0.000081
0.036900,0.002502,0.000170,0.000206,0.000123,0.000069,0.000000,0.001700,0.000000,0.000068,0.000085,0.000000,0.000081
0.037000,0.002557,0.000186,0.000211,0.000121,0.000070,0.000000,0.001732,0.000000,0.000069,0.000085,0.000000,0.000082
0.037100,0.002749,0.000198,0.000225,0.000137,0.000075,0.000000,0.001858,0.000000,0.000074,0.000094,0.000000,0.000088
0.037200,0.002832,0.000188,0.000231,0.000165,0.000077,0.000000,0.001910,0.000000,0.000076,0.000094,0.000000,0.000089
0.037300,0.002694,0.000171,0.000220,0.000169,0.000073,0.000000,0.001812,0.000000,0.000072,0.000091,0.000000,0.000086
0.037400,0.002777,0.000200,0.000226,0.000161,0.000075,0.000000,0.001862,0.000000,0.000074,0.000091,0.000000,0.000087
0.037500,0.003959,0.000274,0.000321,0.000254,0.000107,0.000000,0.002645,0.000000,0.000105,0.000128,0.000000,0.000125
0.037600,0.003849,0.000282,0.000312,0.000233,0.000104,0.000000,0.002568,0.000000,0.000102,0.000127,0.000000,0.000121
0.037700,0.002832,0.000195,0.000229,0.000171,0.000076,0.000000,0.001885,0.000000,0.000075,0.000096,0.000018,0.000088
0.037800,0.003052,0.000234,0.000246,0.000171,0.000082,0.000000,0.002026,0.000000,0.000081,0.000103,0.000014,0.000095
0.037900,0.002887,0.000236,0.000231,0.000127,0.000077,0.000000,0.001909,0.000000,0.000076,0.000093,0.000047,0.000090
0.038000,0.003794,0.000303,0.000304,0.000122,0.000101,0.000000,0.002503,0.000000,0.000100,0.000123,0.000119,0.000120
0.038100,0.003244,0.000259,0.000258,0.000129,0.000086,0.000000,0.002134,0.000000,0.000085,0.000106,0.000086,0.000101
0.038200,0.003657,0.000327,0.000291,0.000133,0.000097,0.000000,0.002400,0.000000,0.000096,0.000121,0.000079,0.000112
0.038300,0.002969,0.000248,0.000236,0.000152,0.000079,0.000000,0.001944,0.000000,0.000077,0.000095,0.000047,0.000092
0.038400,0.003107,0.000237,0.000246,0.000191,0.000082,0.000000,0.002028,0.000000,0.000081,0.000100,0.000046,0.000096
0.038500,0.003464,0.000253,0.000274,0.000251,0.000091,0.000000,0.002256,0.000000,0.000090,0.000111,0.000032,0.000107
0.038600,0.004207,0.000317,0.000331,0.000274,0.000110,0.000000,0.002732,0.000000,0.000109,0.000133,0.000071,0.000129
0.038700,0.005334,0.000400,0.000419,0.000370,0.000140,0.000000,0.003454,0.000000,0.000138,0.000169,0.000081,0.000163
0.038800,0.005526,0.000435,0.000434,0.000355,0.000144,0.000000,0.003571,0.000000,0.000142,0.000177,0.000099,0.000169
0.038900,0.004757,0.000393,0.000372,0.000251,0.000124,0.000000,0.003068,0.000000,0.000122,0.000153,0.000127,0.000147
0.039000,0.004674,0.000392,0.000365,0.000291,0.000121,0.000000,0.003006,0.000000,0.000120,0.000150,0.000088,0.000142
0.039100,0.004922,0.000392,0.000384,0.000280,0.000128,0.000000,0.003157,0.000000,0.000126,0.000156,0.000151,0.000148
0.039200,0.005499,0.000459,0.000427,0.000278,0.000142,0.000000,0.003516,0.000000,0.000140,0.000171,0.000200,0.000167
0.039300,0.005801,0.000514,0.000449,0.000307,0.000150,0.000000,0.003701,0.000000,0.000148,0.000181,0.000178,0.000175
0.039400,0.005746,0.000491,0.000443,0.000296,0.000148,0.000000,0.003659,0.000000,0.000146,0.000179,0.000212,0.000171
0.039500,0.005554,0.000461,0.000427,0.000293,0.000142,0.000000,0.003526,0.000000,0.000140,0.000176,0.000222,0.000166
0.039600,0.005691,0.000469,0.000437,0.000332,0.000146,0.000000,0.003604,0.000000,0.000144,0.000180,0.000212,0.000168
0.039700,0.005389,0.000420,0.000413,0.000313,0.000138,0.000000,0.003405,0.000000,0.000136,0.000169,0.000235,0.000160
0.039800,0.005416,0.000516,0.000414,0.000317,0.000138,0.000000,0.003413,0.000000,0.000136,0.000172,0.000150,0.000161
0.039900,0.004976,0.000454,0.000379,0.000249,0.000126,0.000000,0.003128,0.000000,0.000125,0.000157,0.000211,0.000147
0.040000,0.004482,0.000432,0.000341,0.000204,0.000114,0.000000,0.002810,0.000000,0.000112,0.000141,0.000195,0.000133
0.040100,0.005224,0.000555,0.000397,0.000226,0.000132,0.000000,0.003266,0.000000,0.000130,0.000162,0.000201,0.000154
0.040200,0.005114,0.000491,0.000387,0.000222,0.000129,0.000000,0.003190,0.000000,0.000127,0.000157,0.000259,0.000151
0.040300,0.005306,0.000533,0.000400,0.000212,0.000133,0.000000,0.003301,0.000000,0.000132,0.000164,0.000276,0.000155
0.040400,0.005416,0.000514,0.000407,0.000210,0.000136,0.000000,0.003362,0.000000,0.000134,0.000167,0.000329,0.000158
0.040500,0.005636,0.000598,0.000424,0.000240,0.000141,0.000000,0.003488,0.000000,0.000139,0.000171,0.000271,0.000164
0.040600,0.005086,0.000535,0.000381,0.000224,0.000127,0.000000,0.003143,0.000000,0.000125,0.000157,0.000247,0.000148
0.040700,0.005471,0.000542,0.000409,0.000277,0.000136,0.000000,0.003372,0.000000,0.000134,0.000167,0.000275,0.000159
0.040800,0.004097,0.000419,0.000305,0.000213,0.000102,0.000000,0.002519,0.000000,0.000100,0.000127,0.000191,0.000120
0.040900,0.004867,0.000498,0.000362,0.000282,0.000121,0.000000,0.002984,0.000000,0.000119,0.000147,0.000215,0.000140
0.041000,0.004839,0.000520,0.000359,0.000269,0.000120,0.000000,0.002959,0.000000,0.000118,0.000146,0.000208,0.000139
0.041100,0.004757,0.000482,0.000352,0.000243,0.000117,0.000000,0.002901,0.000000,0.000116,0.000144,0.000264,0.000137
0.041200,0.004592,0.000460,0.000339,0.000252,0.000113,0.000000,0.002794,0.000000,0.000111,0.000137,0.000253,0.000132
0.041300,0.005361,0.000521,0.000395,0.000297,0.000131,0.000000,0.003257,0.000000,0.000130,0.000158,0.000319,0.000154
0.041400,0.006516,0.000701,0.000479,0.000378,0.000160,0.000000,0.003946,0.000000,0.000157,0.000195,0.000314,0.000187
0.041500,0.005526,0.000588,0.000405,0.000313,0.000135,0.000000,0.003341,0.000000,0.000133,0.000165,0.000288,0.000157
0.041600,0.005031,0.000530,0.000368,0.000271,0.000123,0.000000,0.003034,0.000000,0.000121,0.000152,0.000292,0.000142
0.041700,0.005169,0.000588,0.000377,0.000271,0.000126,0.000000,0.003110,0.000000,0.000124,0.000155,0.000273,0.000146
0.041800,0.005746,0.000627,0.000418,0.000280,0.000139,0.000000,0.003445,0.000000,0.000137,0.000169,0.000367,0.000163
0.041900,0.006186,0.000773,0.000449,0.000276,0.000150,0.000000,0.003702,0.000000,0.000148,0.000182,0.000334,0.000174
0.042000,0.006516,0.000815,0.000472,0.000315,0.000157,0.000000,0.003890,0.000000,0.000155,0.000193,0.000337,0.000183
0.042100,0.006351,0.000775,0.000459,0.000313,0.000153,0.000000,0.003783,0.000000,0.000151,0.000187,0.000352,0.000178
0.042200,0.006214,0.000695,0.000448,0.000339,0.000149,0.000000,0.003693,0.000000,0.000147,0.000184,0.000384,0.000175
0.042300,0.006021,0.000695,0.000433,0.000326,0.000144,0.000000,0.003570,0.000000,0.000142,0.000176,0.000366,0.000168
0.042400,0.007231,0.000825,0.000519,0.000446,0.000173,0.000000,0.004275,0.000000,0.000170,0.000212,0.000409,0.000201
0.042500,0.007423,0.000889,0.000532,0.000428,0.000177,0.000000,0.004379,0.000000,0.000175,0.000215,0.000421,0.000209
0.042600,0.008248,0.001006,0.000589,0.000455,0.000196,0.000000,0.004858,0.000000,0.000193,0.000241,0.000479,0.000230
0.042700,0.006324,0.000756,0.000451,0.000324,0.000150,0.000000,0.003717,0.000000,0.000148,0.000187,0.000416,0.000175
0.042800,0.005004,0.000622,0.000356,0.000298,0.000119,0.000000,0.002934,0.000000,0.000117,0.000148,0.000273,0.000139
0.042900,0.005361,0.000746,0.000380,0.000245,0.000127,0.000000,0.003133,0.000000,0.000125,0.000154,0.000303,0.000149
0.043000,0.005829,0.000817,0.000412,0.000243,0.000137,0.000000,0.003399,0.000000,0.000135,0.000167,0.000357,0.000162
0.043100,0.005031,0.000700,0.000355,0.000230,0.000118,0.000000,0.002927,0.000000,0.000117,0.000144,0.000302,0.000138
0.043200,0.005581,0.000811,0.000393,0.000232,0.000131,0.000000,0.003241,0.000000,0.000129,0.000161,0.000331,0.000153
0.043300,0.005994,0.000824,0.000421,0.000310,0.000141,0.000000,0.003472,0.000000,0.000138,0.000171,0.000354,0.000163
0.043400,0.005939,0.000763,0.000416,0.000341,0.000139,0.000000,0.003430,0.000000,0.000137,0.000168,0.000384,0.000162
0.043500,0.006681,0.000872,0.000467,0.000407,0.000156,0.000000,0.003851,0.000000,0.000153,0.000188,0.000405,0.000181
0.043600,0.007946,0.001003,0.000555,0.000531,0.000185,0.000000,0.004569,0.000000,0.000182,0.000224,0.000481,0.000217
0.043700,0.008303,0.001103,0.000578,0.000579,0.000193,0.000000,0.004764,0.000000,0.000190,0.000235,0.000438,0.000224
0.043800,0.010118,0.001385,0.000703,0.000658,0.000235,0.000000,0.005795,0.000000,0.000231,0.000287,0.000552,0.000273
0.043900,0.008221,0.001190,0.000570,0.000487,0.000190,0.000000,0.004698,0.000000,0.000187,0.000236,0.000440,0.000222
0.044000,0.007341,0.001034,0.000508,0.000443,0.000169,0.000000,0.004186,0.000000,0.000167,0.000207,0.000430,0.000196
0.044100,0.006131,0.000900,0.000423,0.000356,0.000141,0.000000,0.003486,0.000000,0.000139,0.000173,0.000349,0.000165
0.044200,0.007863,0.001180,0.000542,0.000456,0.000180,0.000000,0.004461,0.000000,0.000178,0.000221,0.000434,0.000212
0.044300,0.008936,0.001380,0.000614,0.000498,0.000204,0.000000,0.005056,0.000000,0.000202,0.000249,0.000494,0.000238
0.044400,0.008578,0.001339,0.000588,0.000443,0.000196,0.000000,0.004846,0.000000,0.000193,0.000240,0.000504,0.000230
0.044500,0.008331,0.001255,0.000570,0.000467,0.000190,0.000000,0.004696,0.000000,0.000187,0.000233,0.000512,0.000221
0.044600,0.007259,0.001129,0.000495,0.000420,0.000165,0.000000,0.004083,0.000000,0.000163,0.000203,0.000409,0.000192
0.044700,0.007369,0.001162,0.000502,0.000448,0.000167,0.000000,0.004135,0.000000,0.000165,0.000206,0.000391,0.000194
0.044800,0.008111,0.001248,0.000551,0.000488,0.000184,0.000000,0.004542,0.000000,0.000181,0.000228,0.000476,0.000213
0.044900,0.007533,0.001213,0.000511,0.000440,0.000170,0.000000,0.004210,0.000000,0.000168,0.000212,0.000411,0.000199
0.045000,0.005966,0.001065,0.000404,0.000272,0.000134,0.000000,0.003326,0.000000,0.000132,0.000165,0.000311,0.000157
0.045100,0.005471,0.000975,0.000369,0.000250,0.000123,0.000000,0.003044,0.000000,0.000121,0.000150,0.000296,0.000143
0.045200,0.005636,0.001028,0.000379,0.000239,0.000126,0.000000,0.003126,0.000000,0.000125,0.000156,0.000309,0.000147
0.045300,0.005499,0.001012,0.000369,0.000231,0.000123,0.000000,0.003044,0.000000,0.000121,0.000151,0.000303,0.000144
0.045400,0.006076,0.001182,0.000407,0.000242,0.000136,0.000000,0.003356,0.000000,0.000134,0.000165,0.000296,0.000159
0.045500,0.006654,0.001217,0.000445,0.000294,0.000148,0.000000,0.003667,0.000000,0.000146,0.000182,0.000380,0.000173
0.045600,0.006516,0.001183,0.000435,0.000307,0.000145,0.000000,0.003584,0.000000,0.000143,0.000178,0.000373,0.000168
0.045700,0.006544,0.001214,0.000435,0.000343,0.000145,0.000000,0.003591,0.000000,0.000143,0.000179,0.000325,0.000169
0.045800,0.006846,0.001225,0.000455,0.000410,0.000152,0.000000,0.003751,0.000000,0.000149,0.000188,0.000339,0.000177
0.045900,0.005911,0.001023,0.000392,0.000334,0.000131,0.000000,0.003232,0.000000,0.000129,0.000160,0.000359,0.000152
0.046000,0.005279,0.000968,0.000349,0.000281,0.000116,0.000000,0.002878,0.000000,0.000115,0.000142,0.000294,0.000136
0.046100,0.005004,0.000935,0.000331,0.000264,0.000110,0.000000,0.002723,0.000000,0.000108,0.000136,0.000267,0.000129
0.046200,0.006021,0.001123,0.000396,0.000339,0.000132,0.000000,0.003268,0.000000,0.000130,0.000161,0.000317,0.000154
0.046300,0.006159,0.001130,0.000405,0.000366,0.000135,0.000000,0.003335,0.000000,0.000133,0.000163,0.000336,0.000157
0.046400,0.007698,0.001438,0.000505,0.000449,0.000168,0.000000,0.004161,0.000000,0.000166,0.000205,0.000411,0.000196
0.046500,0.007781,0.001502,0.000509,0.000433,0.000170,0.000000,0.004197,0.000000,0.000167,0.000210,0.000396,0.000198
0.046600,0.005444,0.001042,0.000356,0.000294,0.000118,0.000000,0.002931,0.000000,0.000117,0.000146,0.000303,0.000137
0.046700,0.005581,0.001115,0.000363,0.000278,0.000121,0.000000,0.002998,0.000000,0.000119,0.000152,0.000294,0.000141
0.046800,0.006406,0.001299,0.000416,0.000309,0.000139,0.000000,0.003433,0.000000,0.000137,0.000170,0.000342,0.000162
0.046900,0.006626,0.001362,0.000430,0.000316,0.000143,0.000000,0.003543,0.000000,0.000141,0.000175,0.000349,0.000168
0.047000,0.007781,0.001632,0.000504,0.000364,0.000168,0.000000,0.004152,0.000000,0.000165,0.000206,0.000394,0.000196
0.047100,0.006461,0.001342,0.000417,0.000311,0.000139,0.000000,0.003440,0.000000,0.000137,0.000172,0.000341,0.000163
0.047200,0.006021,0.001273,0.000388,0.000307,0.000129,0.000000,0.003202,0.000000,0.000127,0.000158,0.000284,0.000152
0.047300,0.006351,0.001307,0.000409,0.000350,0.000136,0.000000,0.003369,0.000000,0.000134,0.000166,0.000322,0.000160
0.047400,0.007259,0.001504,0.000466,0.000395,0.000155,0.000000,0.003840,0.000000,0.000153,0.000188,0.000376,0.000183
0.047500,0.007753,0.001654,0.000497,0.000380,0.000166,0.000000,0.004094,0.000000,0.000163,0.000200,0.000407,0.000194
0.047600,0.007671,0.001608,0.000491,0.000386,0.000164,0.000000,0.004042,0.000000,0.000161,0.000201,0.000428,0.000191
0.047700,0.006709,0.001460,0.000428,0.000322,0.000143,0.000000,0.003529,0.000000,0.000141,0.000179,0.000344,0.000165
0.047800,0.005224,0.001144,0.000333,0.000234,0.000111,0.000000,0.002742,0.000000,0.000109,0.000139,0.000284,0.000129
0.047900,0.004647,0.001037,0.000295,0.000187,0.000098,0.000000,0.002433,0.000000,0.000097,0.000121,0.000263,0.000115
0.048000,0.004784,0.001064,0.000304,0.000186,0.000101,0.000000,0.002499,0.000000,0.000100,0.000123,0.000288,0.000119
0.048100,0.005581,0.001236,0.000353,0.000228,0.000118,0.000000,0.002910,0.000000,0.000116,0.000144,0.000339,0.000138
0.048200,0.005004,0.001106,0.000315,0.000219,0.000105,0.000000,0.002605,0.000000,0.000104,0.000129,0.000299,0.000123
0.048300,0.004427,0.000954,0.000278,0.000206,0.000093,0.000000,0.002299,0.000000,0.000092,0.000114,0.000284,0.000107
0.048400,0.005114,0.001125,0.000322,0.000290,0.000107,0.000000,0.002649,0.000000,0.000106,0.000130,0.000261,0.000125
0.048500,0.007231,0.001581,0.000453,0.000431,0.000151,0.000000,0.003738,0.000000,0.000149,0.000184,0.000368,0.000177
0.048600,0.008606,0.001836,0.000539,0.000542,0.000179,0.000000,0.004439,0.000000,0.000177,0.000217,0.000466,0.000211
0.048700,0.008276,0.001832,0.000517,0.000512,0.000172,0.000000,0.004262,0.000000,0.000170,0.000210,0.000401,0.000201
0.048800,0.007973,0.001711,0.000497,0.000493,0.000166,0.000000,0.004099,0.000000,0.000163,0.000203,0.000448,0.000193
0.048900,0.006819,0.001503,0.000424,0.000418,0.000141,0.000000,0.003500,0.000000,0.000139,0.000176,0.000351,0.000165
0.049000,0.006214,0.001325,0.000386,0.000400,0.000128,0.000000,0.003182,0.000000,0.000127,0.000160,0.000355,0.000150
0.049100,0.005581,0.001211,0.000346,0.000320,0.000115,0.000000,0.002851,0.000000,0.000114,0.000143,0.000347,0.000135
0.049200,0.007066,0.001504,0.000437,0.000421,0.000146,0.000000,0.003602,0.000000,0.000144,0.000178,0.000465,0.000171
0.049300,0.007121,0.001542,0.000440,0.000421,0.000146,0.000000,0.003621,0.000000,0.000144,0.000179,0.000457,0.000170
0.049400,0.007176,0.001530,0.000442,0.000436,0.000147,0.000000,0.003645,0.000000,0.000145,0.000181,0.000477,0.000173
0.049500,0.006764,0.001480,0.000416,0.000417,0.000139,0.000000,0.003427,0.000000,0.000137,0.000168,0.000420,0.000161
0.049600,0.005416,0.001161,0.000333,0.000351,0.000111,0.000000,0.002739,0.000000,0.000109,0.000136,0.000348,0.000129
0.049700,0.006379,0.001396,0.000390,0.000423,0.000130,0.000000,0.003219,0.000000,0.000128,0.000159,0.000381,0.000152
0.049800,0.006296,0.001382,0.000385,0.000390,0.000128,0.000000,0.003172,0.000000,0.000126,0.000158,0.000405,0.000151
0.049900,0.004674,0.001027,0.000284,0.000283,0.000095,0.000000,0.002351,0.000000,0.000094,0.000119,0.000310,0.000111
0.050000,0.004317,0.000971,0.000262,0.000221,0.000088,0.000000,0.002167,0.000000,0.000086,0.000108,0.000311,0.000102
0.050100,0.003877,0.000879,0.000235,0.000189,0.000078,0.000000,0.001942,0.000000,0.000077,0.000097,0.000288,0.000091
0.050200,0.003409,0.000789,0.000206,0.000147,0.000069,0.000000,0.001704,0.000000,0.000068,0.000085,0.000260,0.000081
0.050300,0.003767,0.000850,0.000228,0.000200,0.000076,0.000000,0.001879,0.000000,0.000075,0.000093,0.000279,0.000088
0.050400,0.003602,0.000828,0.000218,0.000176,0.000072,0.000000,0.001793,0.000000,0.000071,0.000089,0.000269,0.000085
0.050500,0.003684,0.000873,0.000222,0.000178,0.000074,0.000000,0.001830,0.000000,0.000073,0.000090,0.000258,0.000086
0.050600,0.004372,0.001018,0.000263,0.000211,0.000088,0.000000,0.002167,0.000000,0.000086,0.000106,0.000331,0.000102
0.050700,0.004372,0.001017,0.000262,0.000244,0.000087,0.000000,0.002164,0.000000,0.000086,0.000106,0.000303,0.000102
0.050800,0.004234,0.000959,0.000254,0.000243,0.000085,0.000000,0.002090,0.000000,0.000083,0.000103,0.000319,0.000098
0.050900,0.003849,0.000883,0.000230,0.000231,0.000077,0.000000,0.001897,0.000000,0.000076,0.000095,0.000269,0.000091
0.051000,0.003244,0.000733,0.000194,0.000167,0.000064,0.000000,0.001596,0.000000,0.000064,0.000081,0.000270,0.000076
0.051100,0.002997,0.000700,0.000179,0.000162,0.000060,0.000000,0.001472,0.000000,0.000059,0.000074,0.000223,0.000070
0.051200,0.003712,0.000866,0.000220,0.000204,0.000074,0.000000,0.001818,0.000000,0.000072,0.000088,0.000284,0.000086
0.051300,0.004014,0.000914,0.000238,0.000246,0.000079,0.000000,0.001962,0.000000,0.000078,0.000093,0.000310,0.000093
0.051400,0.003794,0.000887,0.000224,0.000210,0.000075,0.000000,0.001851,0.000000,0.000074,0.000092,0.000294,0.000087
0.051500,0.004537,0.001049,0.000268,0.000258,0.000089,0.000000,0.002211,0.000000,0.000088,0.000110,0.000360,0.000104
0.051600,0.004014,0.000918,0.000237,0.000236,0.000079,0.000000,0.001953,0.000000,0.000078,0.000098,0.000325,0.000093
0.051700,0.003079,0.000719,0.000181,0.000182,0.000060,0.000000,0.001494,0.000000,0.000060,0.000075,0.000237,0.000070
0.051800,0.003189,0.000749,0.000188,0.000143,0.000062,0.000000,0.001545,0.000000,0.000062,0.000076,0.000291,0.000073
0.051900,0.003107,0.000750,0.000182,0.000156,0.000061,0.000000,0.001501,0.000000,0.000060,0.000075,0.000253,0.000071
0.052000,0.003464,0.000840,0.000203,0.000170,0.000068,0.000000,0.001671,0.000000,0.000067,0.000082,0.000285,0.000080
0.052100,0.003437,0.000834,0.000201,0.000165,0.000067,0.000000,0.001655,0.000000,0.000066,0.000084,0.000288,0.000078
0.052200,0.004014,0.000949,0.000234,0.000216,0.000078,0.000000,0.001929,0.000000,0.000077,0.000096,0.000344,0.000091
0.052300,0.003822,0.000923,0.000222,0.000190,0.000074,0.000000,0.001833,0.000000,0.000073,0.000092,0.000328,0.000087
0.052400,0.003272,0.000784,0.000190,0.000167,0.000063,0.000000,0.001566,0.000000,0.000062,0.000077,0.000289,0.000074
0.052500,0.003822,0.000915,0.000222,0.000182,0.000074,0.000000,0.001826,0.000000,0.000073,0.000091,0.000354,0.000085
0.052600,0.004454,0.001081,0.000258,0.000203,0.000086,0.000000,0.002124,0.000000,0.000085,0.000106,0.000412,0.000100
0.052700,0.003024,0.000729,0.000175,0.000137,0.000058,0.000000,0.001441,0.000000,0.000057,0.000073,0.000287,0.000068
0.052800,0.002557,0.000618,0.000147,0.000117,0.000049,0.000000,0.001215,0.000000,0.000048,0.000062,0.000242,0.000057
0.052900,0.001842,0.000454,0.000106,0.000080,0.000035,0.000000,0.000874,0.000000,0.000035,0.000044,0.000174,0.000041
0.053000,0.002172,0.000538,0.000125,0.000094,0.000042,0.000000,0.001028,0.000000,0.000041,0.000051,0.000205,0.000049
0.053100,0.002035,0.000506,0.000117,0.000090,0.000039,0.000000,0.000960,0.000000,0.000038,0.000048,0.000191,0.000045
0.053200,0.002447,0.000606,0.000140,0.000112,0.000047,0.000000,0.001154,0.000000,0.000046,0.000058,0.000230,0.000054
0.053300,0.002007,0.000490,0.000114,0.000103,0.000038,0.000000,0.000945,0.000000,0.000038,0.000046,0.000189,0.000044
0.053400,0.002997,0.000726,0.000171,0.000163,0.000057,0.000000,0.001407,0.000000,0.000056,0.000070,0.000280,0.000067
0.053500,0.002474,0.000592,0.000141,0.000146,0.000047,0.000000,0.001160,0.000000,0.000046,0.000057,0.000231,0.000055
0.053600,0.003134,0.000752,0.000178,0.000187,0.000059,0.000000,0.001467,0.000000,0.000058,0.000072,0.000291,0.000069
0.053700,0.003877,0.000918,0.000219,0.000248,0.000073,0.000000,0.001810,0.000000,0.000072,0.000090,0.000361,0.000084
0.053800,0.003904,0.000932,0.000221,0.000247,0.000074,0.000000,0.001820,0.000000,0.000073,0.000090,0.000363,0.000085
0.053900,0.002997,0.000726,0.000169,0.000177,0.000056,0.000000,0.001396,0.000000,0.000056,0.000071,0.000279,0.000066
0.054000,0.002447,0.000584,0.000138,0.000159,0.000046,0.000000,0.001137,0.000000,0.000045,0.000057,0.000226,0.000054
0.054100,0.002007,0.000487,0.000113,0.000127,0.000038,0.000000,0.000931,0.000000,0.000037,0.000046,0.000185,0.000044
0.054200,0.002392,0.000584,0.000134,0.000150,0.000045,0.000000,0.001108,0.000000,0.000044,0.000055,0.000220,0.000052
0.054300,0.003492,0.000862,0.000195,0.000215,0.000065,0.000000,0.001613,0.000000,0.000064,0.000080,0.000321,0.000076
0.054400,0.002722,0.000661,0.000152,0.000182,0.000051,0.000000,0.001255,0.000000,0.000050,0.000061,0.000250,0.000059
0.054500,0.002090,0.000506,0.000117,0.000143,0.000039,0.000000,0.000962,0.000000,0.000038,0.000048,0.000190,0.000046
0.054600,0.002420,0.000579,0.000135,0.000177,0.000045,0.000000,0.001111,0.000000,0.000044,0.000055,0.000220,0.000053
0.054700,0.002227,0.000537,0.000124,0.000161,0.000041,0.000000,0.001021,0.000000,0.000041,0.000051,0.000203,0.000048
0.054800,0.002310,0.000557,0.000128,0.000170,0.000043,0.000000,0.001057,0.000000,0.000042,0.000052,0.000210,0.000050
0.054900,0.001705,0.000415,0.000094,0.000121,0.000032,0.000000,0.000779,0.000000,0.000031,0.000040,0.000155,0.000037
0.055000,0.001292,0.000316,0.000071,0.000092,0.000024,0.000000,0.000590,0.000000,0.000023,0.000030,0.000118,0.000027
0.055100,0.000770,0.000192,0.000043,0.000052,0.000014,0.000000,0.000351,0.000000,0.000014,0.000018,0.000070,0.000017
0.055200,0.001017,0.000250,0.000056,0.000074,0.000019,0.000000,0.000462,0.000000,0.000018,0.000024,0.000092,0.000022
0.055300,0.000687,0.000170,0.000038,0.000049,0.000013,0.000000,0.000312,0.000000,0.000012,0.000016,0.000062,0.000015
0.055400,0.000770,0.000189,0.000042,0.000059,0.000014,0.000000,0.000348,0.000000,0.000014,0.000017,0.000069,0.000017
0.055500,0.000797,0.000201,0.000044,0.000057,0.000015,0.000000,0.000360,0.000000,0.000014,0.000018,0.000072,0.000017
0.055600,0.000825,0.000210,0.000045,0.000059,0.000015,0.000000,0.000372,0.000000,0.000015,0.000018,0.000074,0.000018
0.055700,0.001045,0.000266,0.000057,0.000075,0.000019,0.000000,0.000470,0.000000,0.000019,0.000023,0.000094,0.000022
0.055800,0.001375,0.000351,0.000075,0.000098,0.000025,0.000000,0.000618,0.000000,0.000025,0.000031,0.000124,0.000029
0.055900,0.000962,0.000244,0.000052,0.000072,0.000017,0.000000,0.000432,0.000000,0.000017,0.000022,0.000086,0.000021
0.056000,0.000990,0.000250,0.000054,0.000074,0.000018,0.000000,0.000444,0.000000,0.000018,0.000023,0.000088,0.000021
0.056100,0.000550,0.000140,0.000030,0.000040,0.000010,0.000000,0.000247,0.000000,0.000010,0.000013,0.000049,0.000011
0.056200,0.000687,0.000178,0.000037,0.000051,0.000012,0.000000,0.000306,0.000000,0.000012,0.000015,0.000061,0.000014
0.056300,0.001045,0.000269,0.000057,0.000080,0.000019,0.000000,0.000465,0.000000,0.000019,0.000023,0.000092,0.000022
0.056400,0.000935,0.000241,0.000050,0.000071,0.000017,0.000000,0.000416,0.000000,0.000017,0.000021,0.000083,0.000020
0.056500,0.000990,0.000253,0.000053,0.000078,0.000018,0.000000,0.000439,0.000000,0.000018,0.000022,0.000088,0.000021
0.056600,0.000660,0.000167,0.000036,0.000054,0.000012,0.000000,0.000293,0.000000,0.000012,0.000015,0.000058,0.000014
0.056700,0.000577,0.000146,0.000031,0.000048,0.000010,0.000000,0.000255,0.000000,0.000010,0.000013,0.000051,0.000012
0.056800,0.000302,0.000077,0.000016,0.000026,0.000005,0.000000,0.000134,0.000000,0.000005,0.000007,0.000027,0.000006
0.056900,0.000467,0.000120,0.000025,0.000039,0.000008,0.000000,0.000206,0.000000,0.000008,0.000010,0.000041,0.000010
0.057000,0.000440,0.000114,0.000024,0.000036,0.000008,0.000000,0.000194,0.000000,0.000008,0.000009,0.000038,0.000009
0.057100,0.000412,0.000107,0.000022,0.000034,0.000007,0.000000,0.000181,0.000000,0.000007,0.000009,0.000036,0.000009
0.057200,0.000330,0.000086,0.000018,0.000027,0.000006,0.000000,0.000145,0.000000,0.000006,0.000007,0.000029,0.000007
0.057300,0.000165,0.000043,0.000009,0.000014,0.000003,0.000000,0.000072,0.000000,0.000003,0.000004,0.000014,0.000003
0.057400,0.000192,0.000050,0.000010,0.000016,0.000003,0.000000,0.000084,0.000000,0.000003,0.000005,0.000017,0.000004
0.057500,0.000110,0.000029,0.000006,0.000009,0.000002,0.000000,0.000048,0.000000,0.000002,0.000002,0.000010,0.000002
0.057600,0.000027,0.000007,0.000001,0.000002,0.000000,0.000000,0.000012,0.000000,0.000000,0.000001,0.000002,0.000001

